Resolved and Integrated Stellar Masses in the SDSS-IV/MaNGA Survey, Paper II: Applications of PCA-based stellar mass estimates

A galaxy's stellar mass is one of its most fundamental properties, but it remains challenging to measure reliably. With the advent of very large optical spectroscopic surveys, efficient methods that can make use of low signal-to-noise spectra are needed. With this in mind, we created a new software package for estimating effective stellar mass-to-light ratios $\log \Upsilon^*$ that uses principal component analysis(PCA) basis set to optimize the comparison between observed spectra and a large library of stellar population synthesis models. In Paper I, we showed that a with a set of six PCA basis vectors we could faithfully represent most optical spectra from the Mapping Nearby Galaxies at APO (MaNGA) survey;and we tested the accuracy of our M/L estimates using synthetic spectra. Here, we explore sources of systematic error in our mass measurements by comparing our new measurements to data from the literature. We compare our stellar mass surface density estimates to kinematics-derived dynamical mass surface density measurements from the DiskMass Survey and find some tension between the two which could be resolved if the disk scale-heights used in the kinematic analysis were overestimated by a factor of $\sim 1.5$. We formulate an aperture-corrected stellar mass catalog for the MaNGA survey, and compare to previous stellar mass estimates based on multi-band optical photometry, finding typical discrepancies of 0.1 dex. Using the spatially resolved MaNGA data, we evaluate the impact of estimating total stellar masses from spatially unresolved spectra, and we explore how the biases that result from unresolved spectra depend upon the galaxy's dust extinction and star formation rate. Finally, we describe a SDSS Value-Added Catalog which will include both spatially resolved and total (aperture-corrected) stellar masses for MaNGA galaxies.

==> MaNGA-PCA Fitting_ Paper II_arxiv/referee_response.txt <==
Dear Editor & Referee,

We have responded herein to the suggestions given by the anaonymous referee, statistics editor, and software editor. Speaking broadly, we split the manuscript into two separate submissions, as the referee & editor suggested. In addition to clarifying individual questions raised by the referee (points 4--21), we have provided more detailed analysis of emission-line masking within Balmer absorption features (point 1), evaluation of the model library size and span (point 2), and comparative analysis of resolved photometry & resolved spectroscopy evaluating the reliability of CMLR aperture-correction. More detailed responses are shown below, in-line with referee & editor comments and paired with full text of relevant changes as indented blocks.

REFEREE:
    Dear Editor, dear Authors,

    this paper illustrates the implementation and results of an innovative (although not completely new) technique based on the PCA to estimate stellar masses from spectroscopic data, with a specific application to the SDSS-MaNGA integral field dataset. The scope of the work and the results are certainly relevant and deserve publication on the ApJ. The paper is overall very well written, detailed, and provides a very careful analysis of systematic effects and uncertainties.

    As a general remark, this is a very long (44 pages, 35 excluding appendices) and comprehensive paper with an impressive wealth of content. I would recommend the Authors to split it in two, more focused papers: one presenting the method, the systematics and introducing the release of stellar mass maps (suitable for ApJSupplement), and a second one presenting the physical analysis (comparison with dynamical mass estimates, aperture effects, resolved vs unresolved estimates). My feeling is that in the present 1-paper layout many interesting results will be missed by the community, despite of their absolute relevance.

RESPONSE:
    This revision implements the suggested split into two manuscripts. The rough contents of each submission are as follows.

    Paper I, a more methods-oriented submission intended for ApJS, includes, in broad strokes:
     * an introduction to the challenges of full-spectral fitting
     * an overview of PCA & its application to this problem
     * a description of the CSP library used ("training data")
     * a brief evaluation of color--mass-to-light relations (particularly their deficiencies)
     * a description of our parameter-estimation technique based a PCA spectral basis
     * tests on synthetic "mock observations" of held-out data generated identically to the training data, aiming to test reliability of log(M/L) with respect to color, known attenuation, and known stellar metallicity
     * a description & examples of maps of resolved stellar mass-to-light ratio to be released as part of a SDSS Value-Added Catalog (VAC)

    Paper II, a submission evaluating the systematics of our resolved mass-to-light ratios (and stellar-masses derived from them) relative to other datasets, intended for ApJ:
     * compares the mass-to-light ratio estimates to similar figures from dynamical studies
     * tests the effects of coadding spectra from a whole galaxy on the resulting stellar-mass
     * aperture-corrects maps of resolved stellar mass to create a total stellar mass catalog (intended for a SDSS Value-Added Catalog)

    This structural change has allowed us to consolidate some of the material from appendices into the body of Paper I, and improve the overall coherence of the work. We have also made some substantive content changes in response to the suggestions from the anonymous referee and the editors: changes are also notated in the PDF using \added, \replaced, and \explain (in the case of lengthy additions, we only mark the first ~paragraph with \added); and changes are summarized at the end of each manuscript; and we also copy and paste the (in some cases lengthy) altered/added text in-line.

1)

REFEREE: 
    The treatment of the Balmer absorptions is one of the most critical points of the analysis. From the paper it is to understand that spectral regions corresponding to Balmer lines are masked and then interpolated, in order to avoid contamination of the absorptions by the emission lines in recombination. On the one hand, this causes an important loss of information, since Balmer absorptions are key diagnostic features, especially for the age. On the other hand, the masked region is not very conservative (judging from the plots, eg Fig. 13) and broad emission lines, not modelled in the model set, may still affect (and bias) the pixels close to the borders of the masked regions and the interpolated pixels as well. Why didn't the authors go for either of the two more radical choices? i.e., just exclude the masked regions (and be conservative) or take the approach of e.g. Gallazzi et al. (2005) and work on emission-line-subtracted spectra. A clear motivation for the adopted strategy and some tests to justify it should be included in the paper.

RESPONSE:
    We introduce some further analysis and discussion of Balmer absorption features, addressing the reliability of the chosen flag-and-replace approach (Paper I, Section 4.7). We examine the idea of subtracting emission-lines, but discard that option as too dependent on stellar model library (citing some concurrent MaNGA work). We also compare our chosen method of replacing flagged spectral channels with a rolling mean, to an approach where flagged channels are set exactly equal to the median spectrum of the PCA system. By examining the difference in equivalent widths of Balmer absorption lines between the two approaches (in a model-versus-data sense), with respect to total emission strength, we find that our chosen method produces somewhat better agreement between observed data and the best representation in PC space.

    	The Balmer absorption features in stellar population spectra are among the most important age diagnostics; however, in all but the most quiescent, gas-free environments, these features will be comtaminated by emission from spatially-coincident gas. As stated above, in this work, we elect to flag all spectral elements within 1.5 times the velocity-dispersion of ${\rm H\alpha}$. Those flagged spectral elements of the median-subtracted spectrum $S$ are then replaced by the weighted mean of the nearest 101 spectral elements. On one hand, this relatively narrow flagging region might induce a bias in the PC amplitudes for spectra with bright, high-velocity-dispersion gaseous emission; on the other hand, it is not desirable to sacrifice the information contained in these important spectral features. Two alternative approaches to this problem are to either work with emission line-subtracted spectra (as Gallazzi et al. 2015b does), or explicitly exclude all flagged-and-replaced spectral channels---and here we address each alternative.

    	The first possibility is perhaps most tempting, as it offers the possibility of retaining some degree of information about the underlying stellar spectrum. However, this requires having first executed a round of full-spectral fitting (which necessarily adopts a stellar library). Indeed, concurrent work with MaNGA IFS data has shown that emission line measurements can be sensitive to the particular SSP library used for fitting the stellar continuum: Belfiore et al. (2019, Figure 9) indicates that as S/N rises beyond 10, the systematic errors in measuring line flux induced by changing spectral library from the hierarchically-clustered MILES library (MILES-HC, which is the DR15 fiducial) to MIUSCAT, M11-MILES, or BC03 become comparable to the random uncertainties in those line measurements. In other words, by choosing a stellar/SSP library, one implicitly adopts a relatively informative prior for the stellar-continuum portion of a spectrum.

    	The argument against the more conservative masking option (explicitly excluding all spectral channels suspected to be contaminated by emission-lines) is more subtle: first, the PC system used in this work is centered at zero, as a result of subtracting the median spectrum $M$ of the CSP library from each of the CSP spectra. When one ``eliminates" spectral channels thought to be unreliable, one implies that the values in those channels are identical to the corresponding value in $M$ (i.e, there is no further information beyond what the median spectrum of the SFH training library provides).

    	We show here a further test, which we perform the 25 most extremely star-forming galaxies present in MaNGA, selected based on visual inspection and culling of galaxies with the greatest integrated total ${\rm H\alpha}$ luminosity (from the MaNGA DAP). If interpolating neglects effects from emission wings, then we should see deficiencies in the stellar continuum fits around the Balmer lines as the equivalent width of ${\rm H\alpha}$ in emission increases. In other words, we want to know if unmasked emission wings cause a problem in either case. We therefore take observed spectra from 25 strongly star-forming galaxies (selected from high ${\rm H\alpha}$-luminosity galaxies), and correct them using both rolling-mean method and the mask method. Next, we find the best stellar continuum fit for each correction method using the PCA basis set. Finally, for both correction methods and for both the corrected spectrum \& the fit spectrum, we measure equivalent width of four Balmer absorption lines (${\rm H\alpha}$, ${\rm H\beta}$, ${\rm H\gamma}$, and ${\rm H\delta}$), and compare Balmer EW of corrected-originals to fits (Figure 19). In the case where ${\rm EW_{em}(H\alpha)} = 0$, no spectral elements would be masked, and there would be no difference between the ``corrected" and ``corrected-then-fit" equivalent widths, for either flagging paradigm. If, as ${\rm EW_{em}(H\alpha)}$ increases, the ``fit" and ``fit-then-corrected" spectra produce significantly different ${\rm EW_{abs}(H\alpha)}$ values, then the presence of a strong emission line could be interpreted as ``biasing" the eventual spectral fit.

    	FIGURE 19 HERE

    	The result of these comparisons is shown in Figure 19: each subplot shows the difference in the equivalent widths of Balmer lines in absorption between the initial ``corrected" spectra and the fits to those spectra (in the top panels, correction is performed by replacement with the CSP median spectrum; in the bottom panels, correction is performed with a rolling mean; and left to right, columns refer to ${\rm H\alpha}$, ${\rm H\beta}$, ${\rm H\gamma}$, and ${\rm H\delta}$). The differences between these cases are very slight, but at the most basic level, regardless of correction paradigm, stronger Balmer absorption in the corrected spectra than in their fits tends to correlate with increased ${\rm H\alpha}$ emission. However, replacement with $M$ tends to produce a stronger Balmer absorption deficit in the fits, regardless of which line is considered; correction with the rolling mean behaves more consistently with ${\rm EW_{em}(H\alpha)}$ in the case of ${\rm H\beta}$ \& ${\rm H\delta}$ (little to no improvement is seen in the ${\rm H\alpha}$ and ${\rm H\gamma}$ cases). While it's clear that correction with the rolling mean of the spectral neighborhood produces some tension between individual spectra and their fits, this basic test indicates that the performance in the vicinity of some Balmer absorption lines is more consistent than the simple replacement (masking) case.

2) 

REFEREE:
    The second substantial point concerns the large number of spaxels with "too-poorly sampled PDF" in the central regions of several galaxies, as one can judge from figures 20, 21 and 22. It is sort of inconceivable that the highest SNR regions have poor mass determination due to a failure in properly sampling the PDF. This suggest that there might be something to revise in the number of models and/or in the choice of the prior. 4000 CSP models may be far too few to perform proper PDF fitting, and, on the other hand, considering the large information compression factor enabled by the PCA, going a factor 10 or 100 larger should not result in a big computational problem (compare with the number of model used by Magphys, or in Zibetti et al. 2017). Moreover, one can argue that producing a prior that reproduces the distribution of the population of galaxies may not be an optimal choice, because it penalizes rare regions of the parameter space and biases or makes it difficult to explore them. An equally dense distribution of models in the observable parameter space might be a better choice, as long as the data are actually able to provide constraints (i.e. the likelihood distribution is much narrower than the prior). I strongly recommend the authors to seriously consider a possible expansion and revision in the model library or at least show what kind of improvement this could bring.

RESPONSE:
    We originally observed that the PDF-quality flag was set in the centers of massive, red galaxies at S/N>30. If the problem was simply one of density of models, then *all* high-S/N spectra would experience these issues (we do not observe this). Therefore, we believe that our model library's neglection of alpha-enhancement (a consequence of the theoretical stellar atmospheres used) is responsible. It is probable that our mass-to-light ratio estimates for alpha-enhanced regions have some truth to them, but should be taken with a grain of salt. Therefore, we introduce into our covariance propagation a very small (~ .001) diagonal regularization term, intended to allow some degree of data-model mismatch (see Paper I, Section 4.8):

    	We add a small ($\alpha \sim 10^{-3}$) regularization term to the main-diagonal of $K_{obs}$: this functions as a ``softening parameter", which maintains a minimum dispersion of $K_{PC}$ (only becoming important at high signal-to-noise). This small term allows for some marginal data-model mismatch (see Section 5)--but still allows for data-quality masks to be set in the case of PDFs which are an especially bad match for the prior (see Section 4.10 for more discussion of data-quality masks).

    In principle, we agree that a prior which matches properties of observations as a group might introduce some biases in rare regions of parameter space.

    This said, we were interested to investigate the degree to which simply increasing the number of models (without changing their overall distribution) could help PDF population. This was partly addressed by Figure A3 in the original submission (which did not compile correctly from the raw TeX, but did in the author-submitted PDF---apologies for that error). While we have retained what was previously Figure A3 (now Paper I, Figure 20), we have supplemented it with a more digestible analysis (Paper I, Figure 21) and placed both in Sections 4.9.1 & 4.9.2 (included here). Ultimately, we find that our spectrophotometric covariance matrix places a fundamental limit on how precise our quantity estimates can be: this limit is approximately .1%-1% of the intrinsic spread of the quantity's spread in the training data.

    	The question of number of training models can be further elucidated by the following example: suppose that a quantity of interest, $p$, has some unknown, linear (up to white noise) dependence $B$ on principal component amplitudes $A$:

    	\begin{equation}
	        P = A \cdot B + \epsilon
	    \end{equation}

	    To illustrate this, we generate a vector $B$ from a $q$-dimensional unit Gaussian, and simulate the effects of sampling this ``dummy parameter"'s PDF with a varying number of ``dummy models", subject to covariate uncertainty in PC amplitude estimates. After fixing $B$, we create $N$ models ($N$ is allowed to vary from $10^1$ to $10^{6}$) distributed according to a $q$-dimensional unit Gaussian modulated by the eigenvalues of the PCA system derived from the CSP training library. A separate, ``correct" model PC amplitude vector and true quantity value $p_0$ are generated according to the same prescription. A PC amplitude covariance matrix $K_{PC}$ is drawn at random from actual fits to MaNGA spectra (see Sections 4.6 and 4.8), and we use it to sample the posterior probability density function (PDF) of $Y$ (see Section 4.9), given an estimate of $A$ which is exactly correct. The median of this PDF, $\tilde{p}$, is taken as the fiducial estimate of $p$.

    	We proceed to evaluate how close $\tilde{p}$ is to the true value, $p_0$, normalizing the deviation $dp = \tilde{p} - p_0$ by the intrinsic width in the distribution of the quantity of interest in the ``dummy model" set, $\sigma_p$. Under these assumptions, and setting $q = 6$, the critical number of models to achieve $\frac{dp}{\sigma_p} \lesssim .01$ is $N = 10^4$. Furthermore, as $N$ increases, this quantity of merit decreases further, though the most poorly-behaved cases ($\frac{dp}{\sigma_p} \sim 1$) arise with vanishingly-low frequency at $N \gtrsim 10^3$.

    	However, this does not tell the whole story, since we cannot exactly estimate $A$ (rather, our estimate of $A$ is more realistically drawn from a distribution centered at $A_0$ with a covariance given by $K_{PC}$.) By adopting this assumption over that of a completely accurate estimate of $A$, we see that many of the precision gains achieved at $N > 10^4$ are erased. This is because $K_{PC}$ reflects the imperfect spectrophotometry of the MaNGA data (see Section 4.5 and Yan et al. (2016a)).

    	Figure 10 shows the effect of varying $N$ from $10^1$ to $10^6$ on the cumulative distribution of $\log \frac{\Delta p}{\sigma_p}$. While at $N < 10^3$, these trials also exhibit some unreliability ($\log \frac{dp}{\sigma_p} \gtrsim 0$), there is almost no marginal benefit to adopting $N \gtrsim 10^4$.

    	FIGURE 10 HERE

    	This test indicates that while increasing the number of models brings some improvement in estimate quality for a generic quantity of interest, the benefit is diminished when the imperfect estimation of PC amplitudes $A$ (mediated by the spectrophotometric covariance of the data, via the PC covariance matrix $K_{PC}$) is accounted for. In order to realize meaningful benefits from increasing $N$, the spectrophotometry of the survey itself would have to improve by a significant margin.

    Finally, while we acknowledge that the model libraries could have a wider span (which could help with "edge-" and "corner-cases"), at present the limiting factor for the speed of estimating log M/L is the size of the training data. So, adding further models would likely not substantially improve the fit quality, and would adversely impact speed of evaluation.

3) 

REFEREE:
    The authors indicate as preferred method to extrapolate stellar masses from MaNGA aperture to total, the CMLR method, assuming a fixed M/L in the outskirts derived from its color. This method could be improved by making a stellar mass map of the outskirts based on a color map. In any case, it would be advisable: 1) to check how different are stellar mass maps based on color and based on spectra within the MaNGA footprint; 2) to check if any discontinuity appears in M/L maps when transitioning from the spectroscopic region to the photometric (color) region.

RESPONSE:
    We devote some additional effort in Paper II, Section 4.1 to examining the aperture-corrections in comparison to the stellar mass-to-light ratios which might emerge from applying a CMLR to resolved photometry.

    	The above comparisons between the two proposed aperture-correction methods indicate that in most cases, it is preferable to adopt a fiducial mass-to-light ratio for the regions of the galaxy outside the IFU based on the color of the residual flux in the $g$ and $r$ bands and some color--mass-to-light relation. It would be desirable, however, to check the stellar masses which would result from applying a CMLR to resolved photometry of MaNGA galaxies against the spectroscopically-derived values. This test will shed light on the possibility of bias in the aperture-corrections. To that end, we exploit the legacy multi-band pre-imaging which exists for all MaNGA galaxies (York et al. 2000).

    	Figure 5 offers (for a single galaxy) a comparison between the stellar masses & stellar mass-to-light ratios resulting from the PCA analysis, and those emerging from simply applying a fiducial CMLR (from Paper I) to individual pixels from the SDSS-I preimaging cutouts (York et al. 2000). In the case shown (and indeed in most cases), the cumulatively-radially-summed mass yielded by combining single preimaging pixels with a CMLR gives an unphysically-high mass: this is because the CMLR gives the logarithm of the stellar mass-to-light ratio, so low signal-to-noise pixels which are anomalously red produce anomalously-high stellar mass-to-light ratios---and in a way that is not compensated by anomalously-blue pixels. As a counterpoint to this, we show a similar cumulative mass profile which results from coadding nearby preimaging pixels to reach some target signal-to-noise ratio in the $i$-band, and alleviating this issue. At the same time, the overall slope of the radial mass-to-light ratio profile is preserved relative to the PCA. Also shown are the aperture-corrections resulting from the ``CMLR" and ``ring" methods.

    	FIGURE 5 HERE

    	In the case shown, and indeed for most galaxies, the adopted mass-to-light ratio for the ``ring" aperture-correction (orange X in Figure 5) is sizably greater than the ``CMLR" value (orange square). Once again, we believe this has some basis in reality, because optical colors do overall trend blueward with increasing radius inside a galaxy (i.e., negative stellar mass-to-light ratios). That said, in many cases, the difference between the two mass-to-light ratios is larger than might be expected. 

    	In all cases, the flux enclosed within small annuli is larger for the preimaging data than for the photometry reconstructed from the MaNGA spaxels: this is because the preimaging pixels are a factor of several smaller than the MaNGA spaxels (so, flux from the preimaging will be counted at a smaller radius than flux from the MaNGA datacube). The effect becomes insignificant at higher radii, because galaxy surface brightness gradients get less steep with radius. Additionally, in some rare cases (less than 5\% of the time), the total enclosed flux at the largest radius in the IFU is smaller than the enclosed flux for the photometry by approximately 10\% at the same radius. This does not seem to depend on redshift or color, nor does it seem to correspond with the presence of foreground stars.

    	Knowing what we do about galaxy stellar mass-to-light ratio gradients, it is reasonable to conclude that the ``ring" method likely provides a relatively strong upper-limit on the stellar mass outside the IFU, especially for galaxies in the Primary sample. As shown in Figure 4, the logarithmic mass differential induced by changing the aperture-correction method is not as large in the Secondary sample as in the Primary sample, though the effect is small (less than 0.1 dex) across the board. This makes sense in light of the notion that most galaxies have negative stellar mass-to-light ratio gradients: galaxies sampled to a higher effective radius on average will have in their outermost spaxels a lower mass-to-light ratio. Furthermore, though the individual photometric residuals used by the CMLR might be more uncertain, the overall correction will also be smaller on average.

4) 

REFEREE:
    Figure 5 would be more useful if a legend and/or table is provided reporting the parameters of the various SFHs.

RESPONSE:
    I have added a table breaking out the formation time, e-folding time, and (if appropriate) transition time & strength. We also match the line color in the first column.

5) 

REFEREE:
    last paragraph of Sec. 3.1.1 is a bit confusing when comparing the age distributions of Gallazzi et al. (2005) and Madau & Dickinson (2014) with the ditribution in the library. Please specify that the first two are distribution of real galaxies, the latter is the prior distribution of the library, which does not necessarily need to match the real one (see point 2).

RESPONSE:
    We expand and clarify the paragraph addressing similarity between this work's MWA distribution and that obtained from Madau & Dickinson (2014) and Gallazzi et al (2015), to the following:

    	Previous analyses of SDSS central spectroscopy have derived distributions of mass-weighted mean stellar age (MWA) for galaxies in the nearby universe: for example, Gallazzi et al. (2005), following Kauffmann et al. (2003), reports a distribution of mass-weighted mean stellar age (MWA) derived from fits to high signal-to-noise spectra. This MWA distribution strongly resembles the distribution from this work's model library (Figure 6). This work's model library has a more probable low-MWA tail, and a significantly younger mode—desirable because this work considers both galaxy centers and outskirts, the latter of which have younger stellar populations. The model MWA distribution from this work also bears similarity to the MWA distribution derived from integrating the Madau & Dickinson (2014) cosmic star formation rate density: Madau & Dickinson (2014) report a young-age tail, which this work's prior easily encompasses, but has a mode at nearly 10Gyr (about twice as old as the mode of this work's model libraries). No value judgment is made here regarding a particular MWA distribution; that said, noting MWA distributions' changes in shape resulting from manipulating the CSP inputs has proven informative in constructing a flexible training library.

6) 

REFEREE:
    Uncertainties in BHB and blue stragglers are included as stochastic variables. Is this correct? Or shall these uncertainties be considered systematic? In this second case, one would better make estimates with different fixed assumptions on the number of these stars and compare.

RESPONSE:
    We clarify in our resubmission of Paper I that BHB and BSS scaling are both modulated by randomization:
    
    	Adopting smooth and permissive priors for these less-well-constrained parameters avoids unjustified restrictions on the resulting spectral fits. In reality, we are in most cases unable to further constrain these parameters based on our fits to spectra (see Section 4 and Appendix B), but we lack the observational constraints from stellar-evolution to choose one value in particular. 
    
    	While BHB stars are likely more common at low metallicity, it is inadvisable to neglect them for other cases Conroy et al. (2009). As such, we draw their fraction by number ($f_{BHB}$) from a beta-distribution with shape parameters $\alpha=2$ and $\beta=7$: this distribution is restricted to lie between zero and one, and represents a plausible range of BHB incidence rates. Specific BSS frequency ($S_{BSS}$, defined with respect to \emph{all} horizontal branch stars) is known to vary somewhat with environment, but is not constrained well in an absolute sense by observations (Santucci et al. 2015). The binary mass-transfer pathway for BSS formation (Gosnell et al. 2014) implies that any factors (e.g., environment or metallicity) affecting star formation could also manifest in the BSS population. Furthermore, Piotto et al. (2004) noted that BSS frequency is lower in clusters than in the field, in away not explained by by the expected increased collision rates in clusters. As such, we adopt a broad distribution, 10 times the value of a draw from a beta distribution with shape parameters $\alpha=1$ and $\beta=4$---which allows the full range of 0.0--0.5 adopted by Conroy et al. (2009), is more permissive at the high end than the estimates of Dorman et al. (1995), and peaks at approximately 0.2.

7) 

REFEREE:
    Figures 8-9, right panels: why color-coding by absolute value of Delta and not by Delta itself?

RESPONSE:
    We have somewhat revamped the CMLR plots and their discussion. As suggested, we have changed the right-hand panel to report the true deviation (positive or negative) of the CMLR from the (known) stellar mass-to-light ratio. We plot individual models, rather than a local regression, because we find it more illustrative. Finally, we overplot contours illustrating the boundaries which enclose 10-90% of the models, in increments of 10%. Text added to Section 3.4:
    
    	Figures 11 and 12 show that while CSPs in the most common regions of parameter space have their stellar mass-to-light ratios described well by the best-fit CMLR, departures from the median case can cause troublesome systematics: for instance, at low metallicity, $\Delta \logml{i}$ can reach values of 0.2--0.3 dex, even at low attenuations; and higher optical depths ($\tau_V \mu \sim 3$) can boost this discrepancy as high as 0.4 dex. This is not simply a scatter about the CMLR, but is rather a true systematic. The effect is similar in ${\rm [Z]}--\tau_V (1 - \mu)$ space.

8) 

REFEREE:
    Sec. 4.2, equation (4): There is a wrong subscript on the last row (S_0^k instead of S_i^k). In any case this notation is not particularly clear. I would suggest to use formula (9) of C12 to convey the mathematical meaning of K^{obs} more clearly.

RESPONSE:
    As suggested we replace Equation 4 (now Paper I, Equation 7) with the formulation from C12.

9)

REFEREE:
    Fig. 12: why are there significantly different high-frequency feature in MaNGA wrt BOSS? eg at ~7500 AA. Please comment on this.

RESPONSE:
    We comment briefly on the high-frequency feature present in the MaNGA covariance matrix, which does not seem to exist in the BOSS version. Added to Section 4.5:
    
    	While the covariance should be smooth (since its main contributor is the multiplicative flux-calibration vector), there are some sharper features which manifest in the RMS of ten-thousand random draws from $K_{obs}$ (Figure 18): for instance, in the $\sim 7000-8000 \mbox{\AA}$ range. While such features could perhaps be attributed to poorly-compensated sky emission or telluric absorption, this appears not to be the case: we have examined both $K_{obs}$ itself and random draws from it, but found no consistent correspondence with typical telluric absorption or sky emission spectra.

10)

REFEREE:
    equation (11): what is q?

RESPONSE:
    q is the number of principal components retained. We have updated the table of variables (now Paper I, Table 4)

11)

REFEREE:
    Fig. 14 to 19: it would be useful to read median and (16-84)-interpercentile half-range besides (or instead of) the number of galaxies.

RESPONSE:
    For each of the color-/Z-/attenuation- and S/N-separated diagnostic figures, we also provide a table (Paper I, Tables 6-11) which reports 16th, 50th, and 84th percentile values.

12) 

REFEREE:
    Fig. 15 and 16 would be better grouped together in a 2-panel figure in order to ease the comparison

RESPONSE:
    We have grouped these two figures together in LaTeX.

13)

REFEREE:
    Fig. 17: overplot a gaussian with sigma=1 for reference

RESPONSE:
    For the binned diagnostic histograms of uncertainty-normalized deviations (Paper I, Figure 25), we now overplot a normal distribution with unit width.

14) 

REFEREE:
    Last sentence of Sec. 5 (before sec. 5.1) is quite obscure. Please expand and clarify.

RESPONSE

    We somewhat expand the discussion of the smoothness of the stellar mass-to-light ratio maps in Paper I, Section 5. We have added the following text:
    
    	The process of assembling individual science exposures (each at one of three positions on a galaxy's face, and subject to some distinct differential atmospheric refraction, attenuation by the atmosphere, etc.) detailed in Law et al. (2016, Section 9.2) induces a spatial covariance between nearby spaxels. Therefore, one might expect that two spaxels that are nearby to one another might have similar estimates of mass-to-light ratio, beyond the degree to which the underlying stellar populations are similar. We do in fact qualitatively observe this smooth variation in the resolved stellar mass-to-light ratio.

15) 

REFEREE:
    Figures 20, 21, 22: in caption it says "units of log (base 10) solar masses", although in the text you state you use surface mass density. Which one is correct? Also, in the title of the color-bar use a clear notation (e.g. \log \Sigma^*, or log M^*, and \sigma(\log\Sigma^*) etc)

RESPONSE:
    Yes, the comparisons with DMS are undertaken in mass surface-density. We have clarified the transformation with the following addition:
    
    	We transformed the resolved stellar mass into stellar mass surface density $\Sigma^*$ by noting the solid angle and the surface area at the fiducial redshift subtended by each MaNGA spaxel, and then deprojecting to face-on using inclinations derived in Martinsson et al. (2013b), a modest ($\sim 20\%$) correction. Though inclinations are provided in MaNGA for these galaxies, we have elected to use the DMS values, to better ensure like radii are compared to like radii.

    This is also clarified somewhat further by splitting the DMS comparison into Paper II (Section 3), and the addition of some other background material at the beginning of Paper II, Section 3.

16) 

REFEREE:
    Table 4: column 3 is not the baryonic fraction (judging from the numbers), please check

RESPONSE:
    We have corrected the column of the DiskMass comparison table listing the baryonic fraction.

17) 

REFEREE:
    In sec. 5.1 there is no mention about effects of IMF and on the possibility that IMF varies radially

RESPONSE:
    We have reframed part of the discussion of the DiskMass comparison, to include more about the smoothness of the SFHs and the possibility of a radially-varying IMF:
    
    	In Paper I, we treated in some detail the systematics in stellar population fitting, and justified our various choices in parametrizing the SFH training data. However, we further expound here regarding two important and outstanding issues. First, we have chosen relatively smooth SFHs (i.e., bursts are rare). That said, given the finding Gallazzi et al. (2009) that SFHs with stellar masses dominated by populations formed in bursts tend to produce lower mass-to-light fits to identical observed spectra, allowing more stochastic variations in instantaneous SFR might be justified if $h_z$ were more closely-constrained at the smaller values found by the DiskMass Survey. This could explain the factor of ~1.5 systematic found here. Regardless, the above comparisons also justifies more detailed treatments of disk dynamics with dark matter (Hessman 2017) and more accurate measurements of disk thickness and vertical mass-to-light ratio gradients (Schechtman-Rook & Bershady 2013, 2014; Eigenbrot & Bershady 2018). 
    
    	Additionally, these results rely on the assumption of a radially-uniform IMF: indeed, not only do the slope and low-mass-end behavior of the IMF seem to change from galaxy to galaxy (for a JAM-SPS modelling comparison, see Li et al. 2017), but they also may change within a galaxy (Martin-Navarro et al. 2015, La Barbera et al. 2016). As Li et al. (2017) reports, a bottom-heavy (-light) IMF in the inner (outer) galaxy will bring about a more negative stellar mass-to-light ratio gradient as compared to dynamics. We see no evidence for such a discrepancy in Figure 1, but the three particular galaxies examined here are likely not the best candidates for a search for such a trend; galaxies more widely sampled in radii may shed further light on this matter.

18) 

REFEREE:
    In Fig. 25 it is apparent a large population of Secondary galaxies where M/L from CMLR differ from the "circle" estimate by a factor of several, almost up to 10, which is huge. Although eventually this has very little impact on the total stellar mass, it is quite worrisome. Do the authors have any idea on the origin of this large discrepancy?

RESPONSE:
    We have changed the aperture-correction diagnostic figures in Paper II, to include sample-separated histograms of:
    
    	* flux fraction outside IFU (Figure 2)
    	* logarithmic difference in inferred stellar mass-to-light ratio for aperture-correction (Figure 3)
    	* logarithmic difference in total aperture-corrected stellar mass induced by the aperture-correction method (Figure 4)
    
    In addition, we have clarified in Paper II, Section 4 that the large dispersion in CMLR and ring log(M/L) arises in situations where the IFU captures very close to all the flux from the galaxy: in such a case, measurement uncertainties in bandpass fluxes (either in the photometry or the bandpass-reconstructions) can induce an extreme color, which gives rise to an extreme inferred stellar mass-to-light ratio. The final paragraph of Section 4 reads as follows:
    
    	We recommend adopting the ``CMLR" method for two reasons: while we expect that the resulting mass-to-light ratios have systematics at the 0.1 dex level or below, this approach implicitly compensates for radial mass-to-light ratio gradients (Tortora et al. 2010; Tortora et al. 2011; Boardman et al. 2017) by varying the fiducial stellar mass-to-light ratio based on the actual ``missing flux". Therefore, we avoid (for example) chronically overestimating the mass in the outer regions of a galaxies with a negative stellar mass-to-light ratio gradient. That said, one could make the case for adopting the ``ring" correction for the Secondary sample, since the discrepancy in total mass should be reduced relative to the Primary sample, assuming a negative mass-to-light ratio gradient. Furthermore, there are precious few constraints on stellar mass-to-light ratio gradients at large galactic radii: if gradients flatten or turn over at large radii, the ``CMLR" method (which tends to produce lower mass-to-light ratios) could be disfavored; and the fact that this is so could be explained by deficiencies in the photometric measurements themselves. Put another way, any adopted aperture-corrections are only as good as the imaging and spectroscopically-synthesized photometry used to estimate the bandpass flux deficits. In our catalog of aperture-corrections, we will include both potential stellar mass-to-light ratios, with the caveat the the ``CMLR" method is likely safer in the general case. 
    
    There are additional elucidating details in Paper II Section 4.1 (discussed above), which deals with comparisons between the preimaging and the MaNGA spaxels.

19)

REFEREE:
    Fig. 27: please use \log notation in the y-axis title

RESPONSE:
    We have made the log-mass notation for the PCA-to-catalog mass comparison figure more consistent with the rest of the paper.

20)

REFEREE:
    Fig. 28, 29, 30, caption of fig. 28: "The galaxies with the highest mass deficit have the highest degree of dispersion in local-stellar-mass-weighted tau_V, even at fixed average tau_V ." This is quite hard to read from the plot. I would suggest to plot tau_V vs sigma(tau_V) and color code the points according to the mass deficit instead, and make separate panels for the histograms of mass deficit.

RESPONSE:
    As suggested, we show logarithmic mass-deficit as colored points on an axis with average and differential attenuation on the ordinate and abscissa. We also slightly improve the treatment of sSFRSD in the innermost 1 Re by correcting for dust attenuation (simply using the average attenuation of the galaxy). Finally, we show a basic regression analysis which supports the notion that differential attenuation is most important (with sSFRSD & mean attenuation having a secondary effect)

21) 

REFEREE:
    Figure A3 is missing, a placeholder appears instead

RESPONSE:
    Figure A3 has been placed inside the body of Paper I (Figure 9), and the associated discussion expanded in Section 3.1 and its subsections.

From the Statistics Editor:

A) 

EDITOR:
    The authors have a poor historical attribution to their method: "principal component analysis (PCA), a technique from the field of machine learning" (Introduction). PCA was developed by Hotelling (1933) based on Pearson's (1901) orthogonal regression, and was re-developed many times thereafter. Similarly the "refinements that minimize the impact of outliers" is 'robust PCA' that was not invented by astronomers but by statisticians and applied mathematicians. See the Wikipedia pages on PCA and robust PCA for background. A good basic reference is the volume I. Jolliffe, Principal Component Analysis, 2nd ed (2002). 

    I also do not see a reason why the authors bring up 'machine learning' in the Introduction. They have the traditional statistical problem of finding structure in a p-dimensional point process. Machine learning PCA applications usually involve large samples of images (e.g. E. Candes et al. (2011) Robust Principal Component Analysis? JACM with 4K citations). 

RESPONSE:
    We have reformulated our brief introduction to and historical attribution of PCA, in light of the Statistics Editor's suggestions and references to the statistical literature. This involved eliminating some digressions and focusing on the technique's applicability to our work.

B) 

EDITOR:
    Before performing PCA, the authors "Normalize spectra by their median values" (sec 4.1). This is unclear: have they only subtracted the medians, or also divided by the spread (median absolute deviation is appropriate for use with medians)? If they only performed an offset, then the distribution of points in parameter space may be highly elongated simply due to the units or prior scaling (e.g. logarithmic) of variables. To avoid this, statisticians strongly urge practitioners to `standardize' variables so the ranges are roughly from -2 to 2 centered on zero. Then, with the overall shape outlined by a hypersphere, PCA can look for structure that is independent of variable scalings. If the variables shown in Fig 4 are used, the main effect of standardization, I suggest, will be increased importance assigned to the f_m variable that has a narrower range than the other variables. 

RESPONSE:
    We have clarified in the text (Paper I, Section 4.1) that each spectrum is divided by its median value, and then the median of all training spectra is subtracted. Therefore, each principal component vector will be centered on zero. The other 'variables' referenced we do not believe will benefit from standardization, since PCA is being performed on the synthetic spectra yielded from the stellar population synthesis library.

C), D), and E) [addressed together]

EDITOR:
    If I understand correctly, the authors believe that 6 Principal Components are scientifically significant (Fig 10) based on a multivariate analysis of 1773 galaxies (sec 2), where the scree plot (Fig A1) shows that the 6th PC accounts for only 0.2% of the original variance. This does not make sense: with this small sample size, I suggest that nothing can be learned from PCs contributing around <1% of the variance. I therefore suggest that only 3 PCs be shown and discussed. 
    
    Crucial assumptions of PCA theory are: multivariate normal distributions, and linear relationships (Hotelling, Jolliffe). The authors should show that both apply to their dataset. But the distributions of input variables (Figs 2-3) and derived variables (Fig 4, especially f_m) are clearly not Gaussian (some deviations from Gaussianity may be acceptable; see Wikipedia). And the authors should discuss any deviations from linearity after the PCA solution is found; e.g. with projected residual scatter plots or smooth kernel density estimators. 
    
    Appendix C briefly attempts a qualitative physical interpretation of the PCs. But a small table of the 'loadings' of variables for each PC would immediately give quantitative evaluation, allowing more detailed and confident interpretation. The output of R's 'princomp' function, for example, gives these loadings and their statistical significance. princomp also gives a 'biplot' that may be informative. For more elaborate visualizations, see "Practical Guide To Principal Component Methods in R" (A. Kassambara 2017).

RESPONSE:
    Our choice of q = 6 principal components is based on a comparison with the noise level of individual observed spectra: with q = 6, we are limited by the noise in our observations, rather than the signal not captured in our PC basis set. To sum up our method, PCA is performed on synthetic spectra, and the first q = 6 eigenvectors define a reduced space which we use to fit observed spectra and infer stellar mass-to-light ratio. Perhaps we misunderstand, but it seems incongruous to enforce gaussianity of quantities derived from the spectra (but not inputted to the PCA) such as stellar mass-to-light ratio, when no computation is being directly performed on them (they are not the inputs for the PCA; rather, they serve as other ways of describing the PCA inputs).

From the Software/Data Editor:

i) 

EDITOR:
    Per the new AAS software policy, http://journals.aas.org/policy/software.html, the authors should modify their AASTeX v6.1 manuscript to highlight the code they used (both cited and unmentioned in the current text) with the new \software command, e.g.

    \software{astropy (The Astropy Collaboration 2013, 2018), kcorrect (v4 2; Blanton & Roweis 2007, 2017), FSPS (Conroy et al. 2009, 2010; Conroy & Gunn 2010; Conroy et al. in prep.)

RESPONSE:
    We have added software citations according to AAS software policy

==> referee_response.txt <==
Dear Editor & Referee,

We have responded herein to the suggestions given by the anaonymous referee, statistics editor, and software editor. Speaking broadly, we split the manuscript into two separate submissions, as the referee & editor suggested. In addition to clarifying individual questions raised by the referee (points 4--21), we have provided more detailed analysis of emission-line masking within Balmer absorption features (point 1), evaluation of the model library size and span (point 2), and comparative analysis of resolved photometry & resolved spectroscopy evaluating the reliability of CMLR aperture-correction. More detailed responses are shown below, in-line with referee & editor comments and paired with full text of relevant changes as indented blocks.

REFEREE:
    Dear Editor, dear Authors,

    this paper illustrates the implementation and results of an innovative (although not completely new) technique based on the PCA to estimate stellar masses from spectroscopic data, with a specific application to the SDSS-MaNGA integral field dataset. The scope of the work and the results are certainly relevant and deserve publication on the ApJ. The paper is overall very well written, detailed, and provides a very careful analysis of systematic effects and uncertainties.

    As a general remark, this is a very long (44 pages, 35 excluding appendices) and comprehensive paper with an impressive wealth of content. I would recommend the Authors to split it in two, more focused papers: one presenting the method, the systematics and introducing the release of stellar mass maps (suitable for ApJSupplement), and a second one presenting the physical analysis (comparison with dynamical mass estimates, aperture effects, resolved vs unresolved estimates). My feeling is that in the present 1-paper layout many interesting results will be missed by the community, despite of their absolute relevance.

RESPONSE:
    This revision implements the suggested split into two manuscripts. The rough contents of each submission are as follows.

    Paper I, a more methods-oriented submission intended for ApJS, includes, in broad strokes:
     * an introduction to the challenges of full-spectral fitting
     * an overview of PCA & its application to this problem
     * a description of the CSP library used ("training data")
     * a brief evaluation of color--mass-to-light relations (particularly their deficiencies)
     * a description of our parameter-estimation technique based a PCA spectral basis
     * tests on synthetic "mock observations" of held-out data generated identically to the training data, aiming to test reliability of log(M/L) with respect to color, known attenuation, and known stellar metallicity
     * a description & examples of maps of resolved stellar mass-to-light ratio to be released as part of a SDSS Value-Added Catalog (VAC)

    Paper II, a submission evaluating the systematics of our resolved mass-to-light ratios (and stellar-masses derived from them) relative to other datasets, intended for ApJ:
     * compares the mass-to-light ratio estimates to similar figures from dynamical studies
     * tests the effects of coadding spectra from a whole galaxy on the resulting stellar-mass
     * aperture-corrects maps of resolved stellar mass to create a total stellar mass catalog (intended for a SDSS Value-Added Catalog)

    This structural change has allowed us to consolidate some of the material from appendices into the body of Paper I, and improve the overall coherence of the work. We have also made some substantive content changes in response to the suggestions from the anonymous referee and the editors: changes are also notated in the PDF using \added, \replaced, and \explain (in the case of lengthy additions, we only mark the first ~paragraph with \added); and changes are summarized at the end of each manuscript; and we also copy and paste the (in some cases lengthy) altered/added text in-line.

1)

REFEREE: 
    The treatment of the Balmer absorptions is one of the most critical points of the analysis. From the paper it is to understand that spectral regions corresponding to Balmer lines are masked and then interpolated, in order to avoid contamination of the absorptions by the emission lines in recombination. On the one hand, this causes an important loss of information, since Balmer absorptions are key diagnostic features, especially for the age. On the other hand, the masked region is not very conservative (judging from the plots, eg Fig. 13) and broad emission lines, not modelled in the model set, may still affect (and bias) the pixels close to the borders of the masked regions and the interpolated pixels as well. Why didn't the authors go for either of the two more radical choices? i.e., just exclude the masked regions (and be conservative) or take the approach of e.g. Gallazzi et al. (2005) and work on emission-line-subtracted spectra. A clear motivation for the adopted strategy and some tests to justify it should be included in the paper.

RESPONSE:
    We introduce some further analysis and discussion of Balmer absorption features, addressing the reliability of the chosen flag-and-replace approach (Paper I, Section 4.7). We examine the idea of subtracting emission-lines, but discard that option as too dependent on stellar model library (citing some concurrent MaNGA work). We also compare our chosen method of replacing flagged spectral channels with a rolling mean, to an approach where flagged channels are set exactly equal to the median spectrum of the PCA system. By examining the difference in equivalent widths of Balmer absorption lines between the two approaches (in a model-versus-data sense), with respect to total emission strength, we find that our chosen method produces somewhat better agreement between observed data and the best representation in PC space.

    	The Balmer absorption features in stellar population spectra are among the most important age diagnostics; however, in all but the most quiescent, gas-free environments, these features will be comtaminated by emission from spatially-coincident gas. As stated above, in this work, we elect to flag all spectral elements within 1.5 times the velocity-dispersion of ${\rm H\alpha}$. Those flagged spectral elements of the median-subtracted spectrum $S$ are then replaced by the weighted mean of the nearest 101 spectral elements. On one hand, this relatively narrow flagging region might induce a bias in the PC amplitudes for spectra with bright, high-velocity-dispersion gaseous emission; on the other hand, it is not desirable to sacrifice the information contained in these important spectral features. Two alternative approaches to this problem are to either work with emission line-subtracted spectra (as Gallazzi et al. 2015b does), or explicitly exclude all flagged-and-replaced spectral channels---and here we address each alternative.

    	The first possibility is perhaps most tempting, as it offers the possibility of retaining some degree of information about the underlying stellar spectrum. However, this requires having first executed a round of full-spectral fitting (which necessarily adopts a stellar library). Indeed, concurrent work with MaNGA IFS data has shown that emission line measurements can be sensitive to the particular SSP library used for fitting the stellar continuum: Belfiore et al. (2019, Figure 9) indicates that as S/N rises beyond 10, the systematic errors in measuring line flux induced by changing spectral library from the hierarchically-clustered MILES library (MILES-HC, which is the DR15 fiducial) to MIUSCAT, M11-MILES, or BC03 become comparable to the random uncertainties in those line measurements. In other words, by choosing a stellar/SSP library, one implicitly adopts a relatively informative prior for the stellar-continuum portion of a spectrum.

    	The argument against the more conservative masking option (explicitly excluding all spectral channels suspected to be contaminated by emission-lines) is more subtle: first, the PC system used in this work is centered at zero, as a result of subtracting the median spectrum $M$ of the CSP library from each of the CSP spectra. When one ``eliminates" spectral channels thought to be unreliable, one implies that the values in those channels are identical to the corresponding value in $M$ (i.e, there is no further information beyond what the median spectrum of the SFH training library provides).

    	We show here a further test, which we perform the 25 most extremely star-forming galaxies present in MaNGA, selected based on visual inspection and culling of galaxies with the greatest integrated total ${\rm H\alpha}$ luminosity (from the MaNGA DAP). If interpolating neglects effects from emission wings, then we should see deficiencies in the stellar continuum fits around the Balmer lines as the equivalent width of ${\rm H\alpha}$ in emission increases. In other words, we want to know if unmasked emission wings cause a problem in either case. We therefore take observed spectra from 25 strongly star-forming galaxies (selected from high ${\rm H\alpha}$-luminosity galaxies), and correct them using both rolling-mean method and the mask method. Next, we find the best stellar continuum fit for each correction method using the PCA basis set. Finally, for both correction methods and for both the corrected spectrum \& the fit spectrum, we measure equivalent width of four Balmer absorption lines (${\rm H\alpha}$, ${\rm H\beta}$, ${\rm H\gamma}$, and ${\rm H\delta}$), and compare Balmer EW of corrected-originals to fits (Figure 19). In the case where ${\rm EW_{em}(H\alpha)} = 0$, no spectral elements would be masked, and there would be no difference between the ``corrected" and ``corrected-then-fit" equivalent widths, for either flagging paradigm. If, as ${\rm EW_{em}(H\alpha)}$ increases, the ``fit" and ``fit-then-corrected" spectra produce significantly different ${\rm EW_{abs}(H\alpha)}$ values, then the presence of a strong emission line could be interpreted as ``biasing" the eventual spectral fit.

    	FIGURE 19 HERE

    	The result of these comparisons is shown in Figure 19: each subplot shows the difference in the equivalent widths of Balmer lines in absorption between the initial ``corrected" spectra and the fits to those spectra (in the top panels, correction is performed by replacement with the CSP median spectrum; in the bottom panels, correction is performed with a rolling mean; and left to right, columns refer to ${\rm H\alpha}$, ${\rm H\beta}$, ${\rm H\gamma}$, and ${\rm H\delta}$). The differences between these cases are very slight, but at the most basic level, regardless of correction paradigm, stronger Balmer absorption in the corrected spectra than in their fits tends to correlate with increased ${\rm H\alpha}$ emission. However, replacement with $M$ tends to produce a stronger Balmer absorption deficit in the fits, regardless of which line is considered; correction with the rolling mean behaves more consistently with ${\rm EW_{em}(H\alpha)}$ in the case of ${\rm H\beta}$ \& ${\rm H\delta}$ (little to no improvement is seen in the ${\rm H\alpha}$ and ${\rm H\gamma}$ cases). While it's clear that correction with the rolling mean of the spectral neighborhood produces some tension between individual spectra and their fits, this basic test indicates that the performance in the vicinity of some Balmer absorption lines is more consistent than the simple replacement (masking) case.

2) 

REFEREE:
    The second substantial point concerns the large number of spaxels with "too-poorly sampled PDF" in the central regions of several galaxies, as one can judge from figures 20, 21 and 22. It is sort of inconceivable that the highest SNR regions have poor mass determination due to a failure in properly sampling the PDF. This suggest that there might be something to revise in the number of models and/or in the choice of the prior. 4000 CSP models may be far too few to perform proper PDF fitting, and, on the other hand, considering the large information compression factor enabled by the PCA, going a factor 10 or 100 larger should not result in a big computational problem (compare with the number of model used by Magphys, or in Zibetti et al. 2017). Moreover, one can argue that producing a prior that reproduces the distribution of the population of galaxies may not be an optimal choice, because it penalizes rare regions of the parameter space and biases or makes it difficult to explore them. An equally dense distribution of models in the observable parameter space might be a better choice, as long as the data are actually able to provide constraints (i.e. the likelihood distribution is much narrower than the prior). I strongly recommend the authors to seriously consider a possible expansion and revision in the model library or at least show what kind of improvement this could bring.

RESPONSE:
    We originally observed that the PDF-quality flag was set in the centers of massive, red galaxies at S/N>30. If the problem was simply one of density of models, then *all* high-S/N spectra would experience these issues (we do not observe this). Therefore, we believe that our model library's neglection of alpha-enhancement (a consequence of the theoretical stellar atmospheres used) is responsible. It is probable that our mass-to-light ratio estimates for alpha-enhanced regions have some truth to them, but should be taken with a grain of salt. Therefore, we introduce into our covariance propagation a very small (~ .001) diagonal regularization term, intended to allow some degree of data-model mismatch (see Paper I, Section 4.8):

    	We add a small ($\alpha \sim 10^{-3}$) regularization term to the main-diagonal of $K_{obs}$: this functions as a ``softening parameter", which maintains a minimum dispersion of $K_{PC}$ (only becoming important at high signal-to-noise). This small term allows for some marginal data-model mismatch (see Section 5)--but still allows for data-quality masks to be set in the case of PDFs which are an especially bad match for the prior (see Section 4.10 for more discussion of data-quality masks).

    In principle, we agree that a prior which matches properties of observations as a group might introduce some biases in rare regions of parameter space.

    This said, we were interested to investigate the degree to which simply increasing the number of models (without changing their overall distribution) could help PDF population. This was partly addressed by Figure A3 in the original submission (which did not compile correctly from the raw TeX, but did in the author-submitted PDF---apologies for that error). While we have retained what was previously Figure A3 (now Paper I, Figure 20), we have supplemented it with a more digestible analysis (Paper I, Figure 21) and placed both in Sections 4.9.1 & 4.9.2 (included here). Ultimately, we find that our spectrophotometric covariance matrix places a fundamental limit on how precise our quantity estimates can be: this limit is approximately .1%-1% of the intrinsic spread of the quantity's spread in the training data.

    	The question of number of training models can be further elucidated by the following example: suppose that a quantity of interest, $p$, has some unknown, linear (up to white noise) dependence $B$ on principal component amplitudes $A$:

    	\begin{equation}
	        P = A \cdot B + \epsilon
	    \end{equation}

	    To illustrate this, we generate a vector $B$ from a $q$-dimensional unit Gaussian, and simulate the effects of sampling this ``dummy parameter"'s PDF with a varying number of ``dummy models", subject to covariate uncertainty in PC amplitude estimates. After fixing $B$, we create $N$ models ($N$ is allowed to vary from $10^1$ to $10^{6}$) distributed according to a $q$-dimensional unit Gaussian modulated by the eigenvalues of the PCA system derived from the CSP training library. A separate, ``correct" model PC amplitude vector and true quantity value $p_0$ are generated according to the same prescription. A PC amplitude covariance matrix $K_{PC}$ is drawn at random from actual fits to MaNGA spectra (see Sections 4.6 and 4.8), and we use it to sample the posterior probability density function (PDF) of $Y$ (see Section 4.9), given an estimate of $A$ which is exactly correct. The median of this PDF, $\tilde{p}$, is taken as the fiducial estimate of $p$.

    	We proceed to evaluate how close $\tilde{p}$ is to the true value, $p_0$, normalizing the deviation $dp = \tilde{p} - p_0$ by the intrinsic width in the distribution of the quantity of interest in the ``dummy model" set, $\sigma_p$. Under these assumptions, and setting $q = 6$, the critical number of models to achieve $\frac{dp}{\sigma_p} \lesssim .01$ is $N = 10^4$. Furthermore, as $N$ increases, this quantity of merit decreases further, though the most poorly-behaved cases ($\frac{dp}{\sigma_p} \sim 1$) arise with vanishingly-low frequency at $N \gtrsim 10^3$.

    	However, this does not tell the whole story, since we cannot exactly estimate $A$ (rather, our estimate of $A$ is more realistically drawn from a distribution centered at $A_0$ with a covariance given by $K_{PC}$.) By adopting this assumption over that of a completely accurate estimate of $A$, we see that many of the precision gains achieved at $N > 10^4$ are erased. This is because $K_{PC}$ reflects the imperfect spectrophotometry of the MaNGA data (see Section 4.5 and Yan et al. (2016a)).

    	Figure 10 shows the effect of varying $N$ from $10^1$ to $10^6$ on the cumulative distribution of $\log \frac{\Delta p}{\sigma_p}$. While at $N < 10^3$, these trials also exhibit some unreliability ($\log \frac{dp}{\sigma_p} \gtrsim 0$), there is almost no marginal benefit to adopting $N \gtrsim 10^4$.

    	FIGURE 10 HERE

    	This test indicates that while increasing the number of models brings some improvement in estimate quality for a generic quantity of interest, the benefit is diminished when the imperfect estimation of PC amplitudes $A$ (mediated by the spectrophotometric covariance of the data, via the PC covariance matrix $K_{PC}$) is accounted for. In order to realize meaningful benefits from increasing $N$, the spectrophotometry of the survey itself would have to improve by a significant margin.

    Finally, while we acknowledge that the model libraries could have a wider span (which could help with "edge-" and "corner-cases"), at present the limiting factor for the speed of estimating log M/L is the size of the training data. So, adding further models would likely not substantially improve the fit quality, and would adversely impact speed of evaluation.

3) 

REFEREE:
    The authors indicate as preferred method to extrapolate stellar masses from MaNGA aperture to total, the CMLR method, assuming a fixed M/L in the outskirts derived from its color. This method could be improved by making a stellar mass map of the outskirts based on a color map. In any case, it would be advisable: 1) to check how different are stellar mass maps based on color and based on spectra within the MaNGA footprint; 2) to check if any discontinuity appears in M/L maps when transitioning from the spectroscopic region to the photometric (color) region.

RESPONSE:
    We devote some additional effort in Paper II, Section 4.1 to examining the aperture-corrections in comparison to the stellar mass-to-light ratios which might emerge from applying a CMLR to resolved photometry.

    	The above comparisons between the two proposed aperture-correction methods indicate that in most cases, it is preferable to adopt a fiducial mass-to-light ratio for the regions of the galaxy outside the IFU based on the color of the residual flux in the $g$ and $r$ bands and some color--mass-to-light relation. It would be desirable, however, to check the stellar masses which would result from applying a CMLR to resolved photometry of MaNGA galaxies against the spectroscopically-derived values. This test will shed light on the possibility of bias in the aperture-corrections. To that end, we exploit the legacy multi-band pre-imaging which exists for all MaNGA galaxies (York et al. 2000).

    	Figure 5 offers (for a single galaxy) a comparison between the stellar masses & stellar mass-to-light ratios resulting from the PCA analysis, and those emerging from simply applying a fiducial CMLR (from Paper I) to individual pixels from the SDSS-I preimaging cutouts (York et al. 2000). In the case shown (and indeed in most cases), the cumulatively-radially-summed mass yielded by combining single preimaging pixels with a CMLR gives an unphysically-high mass: this is because the CMLR gives the logarithm of the stellar mass-to-light ratio, so low signal-to-noise pixels which are anomalously red produce anomalously-high stellar mass-to-light ratios---and in a way that is not compensated by anomalously-blue pixels. As a counterpoint to this, we show a similar cumulative mass profile which results from coadding nearby preimaging pixels to reach some target signal-to-noise ratio in the $i$-band, and alleviating this issue. At the same time, the overall slope of the radial mass-to-light ratio profile is preserved relative to the PCA. Also shown are the aperture-corrections resulting from the ``CMLR" and ``ring" methods.

    	FIGURE 5 HERE

    	In the case shown, and indeed for most galaxies, the adopted mass-to-light ratio for the ``ring" aperture-correction (orange X in Figure 5) is sizably greater than the ``CMLR" value (orange square). Once again, we believe this has some basis in reality, because optical colors do overall trend blueward with increasing radius inside a galaxy (i.e., negative stellar mass-to-light ratios). That said, in many cases, the difference between the two mass-to-light ratios is larger than might be expected. 

    	In all cases, the flux enclosed within small annuli is larger for the preimaging data than for the photometry reconstructed from the MaNGA spaxels: this is because the preimaging pixels are a factor of several smaller than the MaNGA spaxels (so, flux from the preimaging will be counted at a smaller radius than flux from the MaNGA datacube). The effect becomes insignificant at higher radii, because galaxy surface brightness gradients get less steep with radius. Additionally, in some rare cases (less than 5\% of the time), the total enclosed flux at the largest radius in the IFU is smaller than the enclosed flux for the photometry by approximately 10\% at the same radius. This does not seem to depend on redshift or color, nor does it seem to correspond with the presence of foreground stars.

    	Knowing what we do about galaxy stellar mass-to-light ratio gradients, it is reasonable to conclude that the ``ring" method likely provides a relatively strong upper-limit on the stellar mass outside the IFU, especially for galaxies in the Primary sample. As shown in Figure 4, the logarithmic mass differential induced by changing the aperture-correction method is not as large in the Secondary sample as in the Primary sample, though the effect is small (less than 0.1 dex) across the board. This makes sense in light of the notion that most galaxies have negative stellar mass-to-light ratio gradients: galaxies sampled to a higher effective radius on average will have in their outermost spaxels a lower mass-to-light ratio. Furthermore, though the individual photometric residuals used by the CMLR might be more uncertain, the overall correction will also be smaller on average.

4) 

REFEREE:
    Figure 5 would be more useful if a legend and/or table is provided reporting the parameters of the various SFHs.

RESPONSE:
    I have added a table breaking out the formation time, e-folding time, and (if appropriate) transition time & strength. We also match the line color in the first column.

5) 

REFEREE:
    last paragraph of Sec. 3.1.1 is a bit confusing when comparing the age distributions of Gallazzi et al. (2005) and Madau & Dickinson (2014) with the ditribution in the library. Please specify that the first two are distribution of real galaxies, the latter is the prior distribution of the library, which does not necessarily need to match the real one (see point 2).

RESPONSE:
    We expand and clarify the paragraph addressing similarity between this work's MWA distribution and that obtained from Madau & Dickinson (2014) and Gallazzi et al (2015), to the following:

    	Previous analyses of SDSS central spectroscopy have derived distributions of mass-weighted mean stellar age (MWA) for galaxies in the nearby universe: for example, Gallazzi et al. (2005), following Kauffmann et al. (2003), reports a distribution of mass-weighted mean stellar age (MWA) derived from fits to high signal-to-noise spectra. This MWA distribution strongly resembles the distribution from this work's model library (Figure 6). This work's model library has a more probable low-MWA tail, and a significantly younger mode—desirable because this work considers both galaxy centers and outskirts, the latter of which have younger stellar populations. The model MWA distribution from this work also bears similarity to the MWA distribution derived from integrating the Madau & Dickinson (2014) cosmic star formation rate density: Madau & Dickinson (2014) report a young-age tail, which this work's prior easily encompasses, but has a mode at nearly 10Gyr (about twice as old as the mode of this work's model libraries). No value judgment is made here regarding a particular MWA distribution; that said, noting MWA distributions' changes in shape resulting from manipulating the CSP inputs has proven informative in constructing a flexible training library.

6) 

REFEREE:
    Uncertainties in BHB and blue stragglers are included as stochastic variables. Is this correct? Or shall these uncertainties be considered systematic? In this second case, one would better make estimates with different fixed assumptions on the number of these stars and compare.

RESPONSE:
    We clarify in our resubmission of Paper I that BHB and BSS scaling are both modulated by randomization:
    
    	Adopting smooth and permissive priors for these less-well-constrained parameters avoids unjustified restrictions on the resulting spectral fits. In reality, we are in most cases unable to further constrain these parameters based on our fits to spectra (see Section 4 and Appendix B), but we lack the observational constraints from stellar-evolution to choose one value in particular. 
    
    	While BHB stars are likely more common at low metallicity, it is inadvisable to neglect them for other cases Conroy et al. (2009). As such, we draw their fraction by number ($f_{BHB}$) from a beta-distribution with shape parameters $\alpha=2$ and $\beta=7$: this distribution is restricted to lie between zero and one, and represents a plausible range of BHB incidence rates. Specific BSS frequency ($S_{BSS}$, defined with respect to \emph{all} horizontal branch stars) is known to vary somewhat with environment, but is not constrained well in an absolute sense by observations (Santucci et al. 2015). The binary mass-transfer pathway for BSS formation (Gosnell et al. 2014) implies that any factors (e.g., environment or metallicity) affecting star formation could also manifest in the BSS population. Furthermore, Piotto et al. (2004) noted that BSS frequency is lower in clusters than in the field, in away not explained by by the expected increased collision rates in clusters. As such, we adopt a broad distribution, 10 times the value of a draw from a beta distribution with shape parameters $\alpha=1$ and $\beta=4$---which allows the full range of 0.0--0.5 adopted by Conroy et al. (2009), is more permissive at the high end than the estimates of Dorman et al. (1995), and peaks at approximately 0.2.

7) 

REFEREE:
    Figures 8-9, right panels: why color-coding by absolute value of Delta and not by Delta itself?

RESPONSE:
    We have somewhat revamped the CMLR plots and their discussion. As suggested, we have changed the right-hand panel to report the true deviation (positive or negative) of the CMLR from the (known) stellar mass-to-light ratio. We plot individual models, rather than a local regression, because we find it more illustrative. Finally, we overplot contours illustrating the boundaries which enclose 10-90% of the models, in increments of 10%. Text added to Section 3.4:
    
    	Figures 11 and 12 show that while CSPs in the most common regions of parameter space have their stellar mass-to-light ratios described well by the best-fit CMLR, departures from the median case can cause troublesome systematics: for instance, at low metallicity, $\Delta \logml{i}$ can reach values of 0.2--0.3 dex, even at low attenuations; and higher optical depths ($\tau_V \mu \sim 3$) can boost this discrepancy as high as 0.4 dex. This is not simply a scatter about the CMLR, but is rather a true systematic. The effect is similar in ${\rm [Z]}--\tau_V (1 - \mu)$ space.

8) 

REFEREE:
    Sec. 4.2, equation (4): There is a wrong subscript on the last row (S_0^k instead of S_i^k). In any case this notation is not particularly clear. I would suggest to use formula (9) of C12 to convey the mathematical meaning of K^{obs} more clearly.

RESPONSE:
    As suggested we replace Equation 4 (now Paper I, Equation 7) with the formulation from C12.

9)

REFEREE:
    Fig. 12: why are there significantly different high-frequency feature in MaNGA wrt BOSS? eg at ~7500 AA. Please comment on this.

RESPONSE:
    We comment briefly on the high-frequency feature present in the MaNGA covariance matrix, which does not seem to exist in the BOSS version. Added to Section 4.5:
    
    	While the covariance should be smooth (since its main contributor is the multiplicative flux-calibration vector), there are some sharper features which manifest in the RMS of ten-thousand random draws from $K_{obs}$ (Figure 18): for instance, in the $\sim 7000-8000 \mbox{\AA}$ range. While such features could perhaps be attributed to poorly-compensated sky emission or telluric absorption, this appears not to be the case: we have examined both $K_{obs}$ itself and random draws from it, but found no consistent correspondence with typical telluric absorption or sky emission spectra.

10)

REFEREE:
    equation (11): what is q?

RESPONSE:
    q is the number of principal components retained. We have updated the table of variables (now Paper I, Table 4)

11)

REFEREE:
    Fig. 14 to 19: it would be useful to read median and (16-84)-interpercentile half-range besides (or instead of) the number of galaxies.

RESPONSE:
    For each of the color-/Z-/attenuation- and S/N-separated diagnostic figures, we also provide a table (Paper I, Tables 6-11) which reports 16th, 50th, and 84th percentile values.

12) 

REFEREE:
    Fig. 15 and 16 would be better grouped together in a 2-panel figure in order to ease the comparison

RESPONSE:
    We have grouped these two figures together in LaTeX.

13)

REFEREE:
    Fig. 17: overplot a gaussian with sigma=1 for reference

RESPONSE:
    For the binned diagnostic histograms of uncertainty-normalized deviations (Paper I, Figure 25), we now overplot a normal distribution with unit width.

14) 

REFEREE:
    Last sentence of Sec. 5 (before sec. 5.1) is quite obscure. Please expand and clarify.

RESPONSE

    We somewhat expand the discussion of the smoothness of the stellar mass-to-light ratio maps in Paper I, Section 5. We have added the following text:
    
    	The process of assembling individual science exposures (each at one of three positions on a galaxy's face, and subject to some distinct differential atmospheric refraction, attenuation by the atmosphere, etc.) detailed in Law et al. (2016, Section 9.2) induces a spatial covariance between nearby spaxels. Therefore, one might expect that two spaxels that are nearby to one another might have similar estimates of mass-to-light ratio, beyond the degree to which the underlying stellar populations are similar. We do in fact qualitatively observe this smooth variation in the resolved stellar mass-to-light ratio.

15) 

REFEREE:
    Figures 20, 21, 22: in caption it says "units of log (base 10) solar masses", although in the text you state you use surface mass density. Which one is correct? Also, in the title of the color-bar use a clear notation (e.g. \log \Sigma^*, or log M^*, and \sigma(\log\Sigma^*) etc)

RESPONSE:
    Yes, the comparisons with DMS are undertaken in mass surface-density. We have clarified the transformation with the following addition:
    
    	We transformed the resolved stellar mass into stellar mass surface density $\Sigma^*$ by noting the solid angle and the surface area at the fiducial redshift subtended by each MaNGA spaxel, and then deprojecting to face-on using inclinations derived in Martinsson et al. (2013b), a modest ($\sim 20\%$) correction. Though inclinations are provided in MaNGA for these galaxies, we have elected to use the DMS values, to better ensure like radii are compared to like radii.

    This is also clarified somewhat further by splitting the DMS comparison into Paper II (Section 3), and the addition of some other background material at the beginning of Paper II, Section 3.

16) 

REFEREE:
    Table 4: column 3 is not the baryonic fraction (judging from the numbers), please check

RESPONSE:
    We have corrected the column of the DiskMass comparison table listing the baryonic fraction.

17) 

REFEREE:
    In sec. 5.1 there is no mention about effects of IMF and on the possibility that IMF varies radially

RESPONSE:
    We have reframed part of the discussion of the DiskMass comparison, to include more about the smoothness of the SFHs and the possibility of a radially-varying IMF:
    
    	In Paper I, we treated in some detail the systematics in stellar population fitting, and justified our various choices in parametrizing the SFH training data. However, we further expound here regarding two important and outstanding issues. First, we have chosen relatively smooth SFHs (i.e., bursts are rare). That said, given the finding Gallazzi et al. (2009) that SFHs with stellar masses dominated by populations formed in bursts tend to produce lower mass-to-light fits to identical observed spectra, allowing more stochastic variations in instantaneous SFR might be justified if $h_z$ were more closely-constrained at the smaller values found by the DiskMass Survey. This could explain the factor of ~1.5 systematic found here. Regardless, the above comparisons also justifies more detailed treatments of disk dynamics with dark matter (Hessman 2017) and more accurate measurements of disk thickness and vertical mass-to-light ratio gradients (Schechtman-Rook & Bershady 2013, 2014; Eigenbrot & Bershady 2018). 
    
    	Additionally, these results rely on the assumption of a radially-uniform IMF: indeed, not only do the slope and low-mass-end behavior of the IMF seem to change from galaxy to galaxy (for a JAM-SPS modelling comparison, see Li et al. 2017), but they also may change within a galaxy (Martin-Navarro et al. 2015, La Barbera et al. 2016). As Li et al. (2017) reports, a bottom-heavy (-light) IMF in the inner (outer) galaxy will bring about a more negative stellar mass-to-light ratio gradient as compared to dynamics. We see no evidence for such a discrepancy in Figure 1, but the three particular galaxies examined here are likely not the best candidates for a search for such a trend; galaxies more widely sampled in radii may shed further light on this matter.

18) 

REFEREE:
    In Fig. 25 it is apparent a large population of Secondary galaxies where M/L from CMLR differ from the "circle" estimate by a factor of several, almost up to 10, which is huge. Although eventually this has very little impact on the total stellar mass, it is quite worrisome. Do the authors have any idea on the origin of this large discrepancy?

RESPONSE:
    We have changed the aperture-correction diagnostic figures in Paper II, to include sample-separated histograms of:
    
    	* flux fraction outside IFU (Figure 2)
    	* logarithmic difference in inferred stellar mass-to-light ratio for aperture-correction (Figure 3)
    	* logarithmic difference in total aperture-corrected stellar mass induced by the aperture-correction method (Figure 4)
    
    In addition, we have clarified in Paper II, Section 4 that the large dispersion in CMLR and ring log(M/L) arises in situations where the IFU captures very close to all the flux from the galaxy: in such a case, measurement uncertainties in bandpass fluxes (either in the photometry or the bandpass-reconstructions) can induce an extreme color, which gives rise to an extreme inferred stellar mass-to-light ratio. The final paragraph of Section 4 reads as follows:
    
    	We recommend adopting the ``CMLR" method for two reasons: while we expect that the resulting mass-to-light ratios have systematics at the 0.1 dex level or below, this approach implicitly compensates for radial mass-to-light ratio gradients (Tortora et al. 2010; Tortora et al. 2011; Boardman et al. 2017) by varying the fiducial stellar mass-to-light ratio based on the actual ``missing flux". Therefore, we avoid (for example) chronically overestimating the mass in the outer regions of a galaxies with a negative stellar mass-to-light ratio gradient. That said, one could make the case for adopting the ``ring" correction for the Secondary sample, since the discrepancy in total mass should be reduced relative to the Primary sample, assuming a negative mass-to-light ratio gradient. Furthermore, there are precious few constraints on stellar mass-to-light ratio gradients at large galactic radii: if gradients flatten or turn over at large radii, the ``CMLR" method (which tends to produce lower mass-to-light ratios) could be disfavored; and the fact that this is so could be explained by deficiencies in the photometric measurements themselves. Put another way, any adopted aperture-corrections are only as good as the imaging and spectroscopically-synthesized photometry used to estimate the bandpass flux deficits. In our catalog of aperture-corrections, we will include both potential stellar mass-to-light ratios, with the caveat the the ``CMLR" method is likely safer in the general case. 
    
    There are additional elucidating details in Paper II Section 4.1 (discussed above), which deals with comparisons between the preimaging and the MaNGA spaxels.

19)

REFEREE:
    Fig. 27: please use \log notation in the y-axis title

RESPONSE:
    We have made the log-mass notation for the PCA-to-catalog mass comparison figure more consistent with the rest of the paper.

20)

REFEREE:
    Fig. 28, 29, 30, caption of fig. 28: "The galaxies with the highest mass deficit have the highest degree of dispersion in local-stellar-mass-weighted tau_V, even at fixed average tau_V ." This is quite hard to read from the plot. I would suggest to plot tau_V vs sigma(tau_V) and color code the points according to the mass deficit instead, and make separate panels for the histograms of mass deficit.

RESPONSE:
    As suggested, we show logarithmic mass-deficit as colored points on an axis with average and differential attenuation on the ordinate and abscissa. We also slightly improve the treatment of sSFRSD in the innermost 1 Re by correcting for dust attenuation (simply using the average attenuation of the galaxy). Finally, we show a basic regression analysis which supports the notion that differential attenuation is most important (with sSFRSD & mean attenuation having a secondary effect)

21) 

REFEREE:
    Figure A3 is missing, a placeholder appears instead

RESPONSE:
    Figure A3 has been placed inside the body of Paper I (Figure 9), and the associated discussion expanded in Section 3.1 and its subsections.

From the Statistics Editor:

A) 

EDITOR:
    The authors have a poor historical attribution to their method: "principal component analysis (PCA), a technique from the field of machine learning" (Introduction). PCA was developed by Hotelling (1933) based on Pearson's (1901) orthogonal regression, and was re-developed many times thereafter. Similarly the "refinements that minimize the impact of outliers" is 'robust PCA' that was not invented by astronomers but by statisticians and applied mathematicians. See the Wikipedia pages on PCA and robust PCA for background. A good basic reference is the volume I. Jolliffe, Principal Component Analysis, 2nd ed (2002). 

    I also do not see a reason why the authors bring up 'machine learning' in the Introduction. They have the traditional statistical problem of finding structure in a p-dimensional point process. Machine learning PCA applications usually involve large samples of images (e.g. E. Candes et al. (2011) Robust Principal Component Analysis? JACM with 4K citations). 

RESPONSE:
    We have reformulated our brief introduction to and historical attribution of PCA, in light of the Statistics Editor's suggestions and references to the statistical literature. This involved eliminating some digressions and focusing on the technique's applicability to our work.

B) 

EDITOR:
    Before performing PCA, the authors "Normalize spectra by their median values" (sec 4.1). This is unclear: have they only subtracted the medians, or also divided by the spread (median absolute deviation is appropriate for use with medians)? If they only performed an offset, then the distribution of points in parameter space may be highly elongated simply due to the units or prior scaling (e.g. logarithmic) of variables. To avoid this, statisticians strongly urge practitioners to `standardize' variables so the ranges are roughly from -2 to 2 centered on zero. Then, with the overall shape outlined by a hypersphere, PCA can look for structure that is independent of variable scalings. If the variables shown in Fig 4 are used, the main effect of standardization, I suggest, will be increased importance assigned to the f_m variable that has a narrower range than the other variables. 

RESPONSE:
    We have clarified in the text (Paper I, Section 4.1) that each spectrum is divided by its median value, and then the median of all training spectra is subtracted. Therefore, each principal component vector will be centered on zero. The other 'variables' referenced we do not believe will benefit from standardization, since PCA is being performed on the synthetic spectra yielded from the stellar population synthesis library.

C), D), and E) [addressed together]

EDITOR:
    If I understand correctly, the authors believe that 6 Principal Components are scientifically significant (Fig 10) based on a multivariate analysis of 1773 galaxies (sec 2), where the scree plot (Fig A1) shows that the 6th PC accounts for only 0.2% of the original variance. This does not make sense: with this small sample size, I suggest that nothing can be learned from PCs contributing around <1% of the variance. I therefore suggest that only 3 PCs be shown and discussed. 
    
    Crucial assumptions of PCA theory are: multivariate normal distributions, and linear relationships (Hotelling, Jolliffe). The authors should show that both apply to their dataset. But the distributions of input variables (Figs 2-3) and derived variables (Fig 4, especially f_m) are clearly not Gaussian (some deviations from Gaussianity may be acceptable; see Wikipedia). And the authors should discuss any deviations from linearity after the PCA solution is found; e.g. with projected residual scatter plots or smooth kernel density estimators. 
    
    Appendix C briefly attempts a qualitative physical interpretation of the PCs. But a small table of the 'loadings' of variables for each PC would immediately give quantitative evaluation, allowing more detailed and confident interpretation. The output of R's 'princomp' function, for example, gives these loadings and their statistical significance. princomp also gives a 'biplot' that may be informative. For more elaborate visualizations, see "Practical Guide To Principal Component Methods in R" (A. Kassambara 2017).

RESPONSE:
    Our choice of q = 6 principal components is based on a comparison with the noise level of individual observed spectra: with q = 6, we are limited by the noise in our observations, rather than the signal not captured in our PC basis set. To sum up our method, PCA is performed on synthetic spectra, and the first q = 6 eigenvectors define a reduced space which we use to fit observed spectra and infer stellar mass-to-light ratio. Perhaps we misunderstand, but it seems incongruous to enforce gaussianity of quantities derived from the spectra (but not inputted to the PCA) such as stellar mass-to-light ratio, when no computation is being directly performed on them (they are not the inputs for the PCA; rather, they serve as other ways of describing the PCA inputs).

From the Software/Data Editor:

i) 

EDITOR:
    Per the new AAS software policy, http://journals.aas.org/policy/software.html, the authors should modify their AASTeX v6.1 manuscript to highlight the code they used (both cited and unmentioned in the current text) with the new \software command, e.g.

    \software{astropy (The Astropy Collaboration 2013, 2018), kcorrect (v4 2; Blanton & Roweis 2007, 2017), FSPS (Conroy et al. 2009, 2010; Conroy & Gunn 2010; Conroy et al. in prep.)

RESPONSE:
    We have added software citations according to AAS software policy
